QuickSim: Efficient and Accurate Physical Simulation of Silicon Dangling Bond Logic

Silicon Dangling Bonds have established themselves as a promising competitor in the field of beyond-CMOS technologies. Their integration density and potential for energy dissipation advantages of several orders of magnitude over conventional circuit technologies sparked the interest of academia and industry alike. While fabrication capabilities advance rapidly and first design automation methodologies have been proposed, physical simulation effectiveness has yet to keep pace. Established algorithms in this domain either suffer from exponential runtime behavior or subpar accuracy levels. In this work, we propose a novel algorithm for the physical simulation of Silicon Dangling Bond systems based on statistical methods that offers both a time-to-solution and an accuracy advantage over the state of the art by more than one order of magnitude and a factor of more than three, respectively, as demonstrated by an exhaustive experimental evaluation.

==> figure/Corel/II/pdf/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> figure/general_idea_algo/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
